Dehn surgery functions are never injective

We prove that, for each fixed rational number $p/q \in \mathbb{Q}$, there exists a pair of distinct knots whose $p/q$-surgeries are orientation-preservingly homeomorphic. This confirms a 1978 conjecture of Gordon.

==> K_B-and-K_G.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_B-and-K_G.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{699.46192464bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23256261)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_B-and-K_G.pdf}}%
    \put(0.39593978,0.13109475){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K_B-and-K_G.pdf}}%
    \put(-0.54632697,0.91957734){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{K_B-and-K_G.pdf}}%
    \put(0.95351329,0.13109475){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P^*$\end{tabular}}}}%
    \put(0.03604405,0.01501133){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$K_B$\end{tabular}}}}%
    \put(0.59361591,0.01501183){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$K_G$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{K_B-and-K_G.pdf}}%
  \end{picture}%
\endgroup%


==> K_B.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{523.50095734bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45822114)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_B.pdf}}%
    \put(0.59419671,0.41120084){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P_B$\end{tabular}}}}%
    \put(0.06223681,0.03134339){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$K_B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> K_G.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_G.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{523.50095734bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45822106)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_G.pdf}}%
    \put(0.59419659,0.41120154){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P_G$\end{tabular}}}}%
    \put(0.06346275,0.03134284){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$K_G$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> K_P-mod.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_P-mod.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{523.50095734bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4582209)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_P-mod.pdf}}%
    \put(0.59419658,0.41298382){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P$\end{tabular}}}}%
    \put(0.04340544,0.04566973){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$[P]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K_P-mod.pdf}}%
  \end{picture}%
\endgroup%


==> K_P.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_P.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{431.63587675bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83372503)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_P.pdf}}%
    \put(1.13343431,10.32898337){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K_P.pdf}}%
    \put(4.02425945,2.02139986){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r,s)$\end{tabular}}}}%
    \put(4.068033,1.92440838){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r',s')$\end{tabular}}}}%
    \put(4.09126717,1.82554261){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{K_P.pdf}}%
    \put(0.1596576,0.40815433){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(t,q)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{K_P.pdf}}%
    \put(0.18289177,0.25716129){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{K_P.pdf}}%
    \put(0.11588405,0.55727308){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r,s)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{K_P.pdf}}%
    \put(0.57852837,0.40643178){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{K_P.pdf}}%
    \put(0.89263692,0.69510504){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{K_P.pdf}}%
    \put(0.89163042,0.53765698){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r,s)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{K_P.pdf}}%
    \put(0.89162934,0.2012096){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(t,q)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{K_P.pdf}}%
    \put(0.89163254,0.37323756){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$q$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> K_P_one.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_P_one.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{523.50095734bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0209604)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_P_one.pdf}}%
    \put(0.59419671,0.9739401){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P_B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K_P_one.pdf}}%
    \put(0.59419659,0.41120166){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P_G$\end{tabular}}}}%
    \put(0.06346275,0.03134296){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$K_G$\end{tabular}}}}%
    \put(0.06223681,0.59408265){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$K_B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> K_P_simple.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_P_simple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{373.55816698bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63778418)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_P_simple.pdf}}%
    \put(-0.88490062,15.00061606){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K_P_simple.pdf}}%
    \put(2.45536592,5.40143873){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r,s)$\end{tabular}}}}%
    \put(2.50594502,5.28936782){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r',s')$\end{tabular}}}}%
    \put(2.53279144,5.17513122){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{K_P_simple.pdf}}%
    \put(0.49979657,0.60627619){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{K_P_simple.pdf}}%
    \put(0.49979814,0.07315168){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P\hspace{1pt}( \hspace{1pt} C_{t,q}\hspace{1pt}( \hspace{1pt} T_{r,s}\hspace{1pt}))$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{K_P_simple.pdf}}%
  \end{picture}%
\endgroup%


==> K_P_simple_alt.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K_P_simple_alt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{339.48424332bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63501657)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K_P_simple_alt.pdf}}%
    \put(-3.71972577,17.39701313){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K_P_simple_alt.pdf}}%
    \put(-0.04419776,6.83436947){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r,s)$\end{tabular}}}}%
    \put(0.01145795,6.71105004){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$(r',s')$\end{tabular}}}}%
    \put(0.04099894,6.58534755){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{K_P_simple_alt.pdf}}%
    \put(0.50908931,0.60034567){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{K_P_simple_alt.pdf}}%
    \put(0.49969204,0.05708247){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P\circ C_{-s(1-qr),q}\circ C_{r,s}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> meridian-dance-part-1.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'meridian-dance-part-1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1662.22885012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84908809)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{meridian-dance-part-1.pdf}}%
    \put(0.2902296,0.0901091){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize$(s,-q)$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{meridian-dance-part-1.pdf}}%
    \put(0.86743988,0.08204209){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize$(s,-q)$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{meridian-dance-part-1.pdf}}%
    \put(0.20289815,0.46706156){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.77832899,0.46706156){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    \put(0.20289815,0.00196661){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(c)\end{tabular}}}}%
    \put(0.77832899,0.00192997){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(d)\end{tabular}}}}%
    \put(0.13924477,0.65065746){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $\beta$}\end{tabular}}}}%
    \put(0.11796731,0.48969879){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $\mu_B$}\end{tabular}}}}%
    \put(1.03068176,0.550163){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize $C_{s,-q}(c)$}\end{tabular}}}}%
    \put(0.4197571,0.70294642){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $\widehat G$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{meridian-dance-part-1.pdf}}%
  \end{picture}%
\endgroup%


==> meridian-dance-part-2.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'meridian-dance-part-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1553.34551473bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25510475)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.80103278,0.00206522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{meridian-dance-part-2.pdf}}%
    \put(0.13104006,0.23052885){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize$(-t,-q)$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{meridian-dance-part-2.pdf}}%
    \put(0.7144408,0.18821926){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize$(-t,-q)$}\end{tabular}}}}%
    \put(0.217297,0.00206522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{meridian-dance-part-2.pdf}}%
  \end{picture}%
\endgroup%


==> meridian-dance-part-3.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'meridian-dance-part-3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1310.76903336bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81121446)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.21952217,0.45980397){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.78892751,0.45980397){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    \put(0.21952217,0.00244741){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(c)\end{tabular}}}}%
    \put(0.78892751,0.00244741){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}(d)\end{tabular}}}}%
    \put(0.15249479,0.56384338){\color[rgb]{0,0,0.50196078}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $\mu_G$}\end{tabular}}}}%
    \put(0.44811808,0.50315381){\color[rgb]{0,0,0.50196078}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $\widehat B$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{meridian-dance-part-3.pdf}}%
    \put(0.09291608,0.52302465){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $\beta$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> meridian-dance-part-4.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'meridian-dance-part-4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{618.12079482bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32410773)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{meridian-dance-part-4.pdf}}%
    \put(0.28238653,0.26237393){\color[rgb]{0,0,0.50196078}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize$(-t,-q)$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{meridian-dance-part-4.pdf}}%
  \end{picture}%
\endgroup%


==> rbg-mod-general-coeffs.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rbg-mod-general-coeffs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{363.75014418bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44719921)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rbg-mod-general-coeffs.pdf}}%
    \put(1.03808378,0.10482382){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{p}{q}$\end{tabular}}}}%
    \put(1.14117667,0.44296941){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{-s(1-qr)}{q}$\end{tabular}}}}%
    \put(1.14530044,0.23678314){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{p(1+q^2 r^2)}{q}$\end{tabular}}}}%
    \put(-0.05078235,0.2500653){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat G$\end{tabular}}}}%
    \put(-0.05078236,0.44388026){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat R$\end{tabular}}}}%
    \put(-0.05078236,0.10985844){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> rbg-mod.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rbg-mod.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{363.75014418bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44719921)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rbg-mod.pdf}}%
    \put(1.03808378,0.10482382){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{3}{5}$\end{tabular}}}}%
    \put(1.02983623,0.44296941){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{8}{5}$\end{tabular}}}}%
    \put(1.03395999,0.23678314){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{78}{5}$\end{tabular}}}}%
    \put(-0.05078235,0.2500653){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat G$\end{tabular}}}}%
    \put(-0.05078236,0.44388026){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat R$\end{tabular}}}}%
    \put(-0.05078236,0.10985844){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> rbg-modified-star.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rbg-modified-star.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{441.93101778bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39976682)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rbg-modified-star.pdf}}%
    \put(0.0332823,0.21064673){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$G$\end{tabular}}}}%
    \put(0.0332823,0.37017399){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$R$\end{tabular}}}}%
    \put(0.0332823,0.0036){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rbg-modified-star.pdf}}%
    \put(0.18026917,0.09134875){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P_G$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rbg-modified-star.pdf}}%
  \end{picture}%
\endgroup%


==> rbg-modified.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rbg-modified.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{441.93097452bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39976725)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rbg-modified.pdf}}%
    \put(0.03328234,0.21064646){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$G$\end{tabular}}}}%
    \put(0.03328233,0.37017413){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$R$\end{tabular}}}}%
    \put(0.03328233,0.00359971){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rbg-modified.pdf}}%
    \put(0.28218275,0.07996209){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P_B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rbg-modified.pdf}}%
  \end{picture}%
\endgroup%


==> rbg.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rbg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{363.75014418bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44719921)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rbg.pdf}}%
    \put(1.03808378,0.10482382){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{3}{5}$\end{tabular}}}}%
    \put(1.03396,0.23678314){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{8}{5}$\end{tabular}}}}%
    \put(1.03395999,0.40585593){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\displaystyle\frac{78}{5}$\end{tabular}}}}%
    \put(-0.05078235,0.41501432){\color[rgb]{0.50588235,0.70196078,0.36470588}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat G$\end{tabular}}}}%
    \put(-0.05078236,0.23357021){\color[rgb]{0.82745098,0.37254902,0.37254902}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat R$\end{tabular}}}}%
    \put(-0.05078236,0.10985844){\color[rgb]{0.21568627,0.44313725,0.78431373}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\widehat B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> template_knot.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'template_knot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{339.85142024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64615303)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.49797168,0.61696176){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{template_knot.pdf}}%
    \put(0.50023268,0.05285293){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$P\hspace{1pt}( \hspace{1pt} C_{t,q}\hspace{1pt}( \hspace{1pt} T_{r,s}\hspace{1pt}))$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> whitehead.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'whitehead.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.07085749bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84095542)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{whitehead.pdf}}%
    \put(0.49284833,0.14954257){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}\footnotesize{$-m$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{whitehead.pdf}}%
    \put(0.49285522,0.63052782){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\footnotesize $-k$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

